A Survey of Trojans in Neural Models of Source Code: Taxonomy and Techniques

In this work, we study literature in Explainable AI and Safe AI to understand poisoning of neural models of code. In order to do so, we first establish a novel taxonomy for Trojan AI for code, and present a new aspect-based classification of triggers in neural models of code. Next, we highlight recent works that help us deepen our conception of how these models understand software code. Then we pick some of the recent, state-of-art poisoning strategies that can be used to manipulate such models. The insights we draw can potentially help to foster future research in the area of Trojan AI for code.

==> sections/TODO.txt <==
sec paper groups -- about each group
DONE recent papers from major conf. 
DONE group split sections
DONE group 1 section name -- actionable insights in the Safe AI domain and summ...(add cautions where applicable)
DONE group 1 papers -- add actionable insight(s) for Safe AI

%Rabin et al. <cite> used input program reduction techniques based on Delta Debugging <cite> to find minimal inputs that preserve the model's prediction. The goal was to achieve a better understanding of the model's reasoning by identifying the key features in the program that are relevant to the prediction. They found that models often use only a few simple syntactic shortcuts and rely on very few tokens to make predictions.

TODO - write multi-feature triggers are relevant for multi-modal inputs.

%%%%%%%%%%%%%%%%%%%%%%
DONE- Navid's corrections (remaining page numbers):
%%%%%%%%%%%%%%%%%%%%%%
